Precise XSS detection and mitigation with Client-side Templates

We present XSnare, a fully client-side XSS solution, implemented as a Firefox extension. Our approach takes advantage of available previous knowledge of a web application's HTML template content, as well as the rich context available in the DOM to block XSS attacks. XSnare prevents XSS exploits by using a database of exploit descriptions, which are written with the help of previously recorded CVEs. CVEs for XSS are widely available and are one of the main ways to tackle zero-day exploits. XSnare effectively singles out potential injection points for exploits in the HTML and sanitizes content to prevent malicious payloads from appearing in the DOM. XSnare can protect application users before application developers release patches and before server operators apply them. We evaluated XSnare on 81 recent CVEs related to XSS attacks, and found that it defends against 94.2% of these exploits. To the best of our knowledge, XSnare is the first protection mechanism for XSS that is application-specific, and based on publicly available CVE information. We show that XSnare's specificity protects users against exploits which evade other, more generic, anti-XSS approaches. Our performance evaluation shows that our extension's overhead on web page loading time is less than 10% for 72.6% of the sites in the Moz Top 500 list.

==> papers_for_related_work.txt <==
don't trust the locals: prevalnce of persisnte client-side cross-site scripting
Study about persistent client-side XSS. Authors argue this type of XSS has not been
well-covered by academic work. They find that 8% of Alexa top 5k are vulnerable to this,
and 21% of websites that use storage API are vulnerable.

For part mentioning how most input should be sanitized: they find that 90 sites persisted
JavaScript on purpose, and thus can't be sanitized, it would break fucntionality, and 5
contained a mix which was hard to tell if it should be sanitized. 


other papers to look at:
https://www.usenix.org/system/files/conference/usenixsecurity14/sec14-paper-stock.pdf
